Scalable Multi-Agent Reinforcement Learning for Residential Load Scheduling under Data Governance

As a data-driven approach, multi-agent reinforcement learning (MARL) has made remarkable advances in solving cooperative residential load scheduling problems. However, centralized training, the most common paradigm for MARL, limits large-scale deployment in communication-constrained cloud-edge environments. As a remedy, distributed training shows unparalleled advantages in real-world applications but still faces challenge with system scalability, e.g., the high cost of communication overhead during coordinating individual agents, and needs to comply with data governance in terms of privacy. In this work, we propose a novel MARL solution to address these two practical issues. Our proposed approach is based on actor-critic methods, where the global critic is a learned function of individual critics computed solely based on local observations of households. This scheme preserves household privacy completely and significantly reduces communication cost. Simulation experiments demonstrate that the proposed framework achieves comparable performance to the state-of-the-art actor-critic framework without data governance and communication constraints.

==> Biography/text.txt <==
Nanqing Dong received the master's degree from the Department of Statistical Science, Cornell University, Ithaca, NY, USA, in 2017, and the Ph.D. degree from the Department of Computer Science, University of Oxford, Oxford, UK, in 2023. He is currently an Associate Professor at the Shanghai Artificial Intelligence Laboratory and a Doctoral Supervisor at the Shanghai Innovation Institute. He visited the Machine Learning Department, Carnegie Mellon University, Pittsburgh, PA, USA, from 2017 to 2019. He is a member of IEEE and CAASS, and a special committee member of CCF and CAAI. His research interests include machine learning, computer vision, optimization, and AI for science.
Zhefan Wang received the  Bachelor's degree in computer science and technology from Liaoning University, Liaoning, China, in 2024. She is pursuing a Ph.D. degree in electronic information at Fudan University, Shanghai, China. Her research interests include AI for science and large language models.
DI LIU was born in Henan, China, in 1990. He received the B.S degree in electrical engineering and management in 2013, the M.S degree in electronic and communication engineering in 2015, and the Ph.D. degree in electrical engineering in 2020, all from North China Electric Power University, Beijing, China. From 2020 to 2024, he worked as a postdoctoral researcher at Tsinghua University. He is currently an assistant researcher at the Department of Electrical Engineering, Tsinghua University. His research interests include demand side management, power system stability control, and energy internet.
